Proof Pearl: Magic Wand as Frame

Separation logic adds two connectives to assertion languages: separating conjunction * ("star") and its adjoint, separating implication -* ("magic wand"). Comparatively, separating implication is less widely used. This paper demonstrates that by using magic wand to express frames that relate mutable local portions of data structures to global portions, we can exploit its power while proofs are still easily understandable. Many useful separation logic theorems about partial data structures can now be proved by simple automated tactics, which were usually proved by induction. This magic-wand-as-frame technique is especially useful when formalizing the proofs by a high order logic. We verify binary search tree insert in Coq as an example to demonstrate this proof technique.

==> lst_after_Entailer.txt <==
Delta := ...
m0 : total_map val
t0 : tree val
H0 : Abs _ _ t0 m0
H1 : SearchTree _ t0
=======================
Abs _ _
 (insert x v t0)
 (t_update m0 x v) $\wedge$
SearchTree _
 (insert x v t0)


==> lst_after_Exists.txt <==
Delta := ...
m0 : total_map val
t0 : tree val
H0 : Abs val nullval t0 m0
H1 : SearchTree val t0
=======================
PROP () LOCAL ()
SEP (treebox_rep
      (insert x v t0) p0)
$\vdash$ PROP () LOCAL ()
   SEP (!! (Abs _ _
             (insert x v t0)
             (t_update m0 x v) $\wedge$
           SearchTree _
            (insert x v t0)) &&
        treebox_rep
         (insert x v t0) p0)


==> lst_after_Intros.txt <==
Delta := ...
m0 : total_map val
t0 : tree val
H0 : Abs _ _ t0 m0
H1 : SearchTree _ t0
=======================
semax Delta
 (PROP ( )
  LOCAL
   (temp _p p0;
    temp _x
     (Vint (Int.repr (Z.of_nat x)));
    temp _value v)
  SEP (treebox_rep t p0))
 FUNCTION_BODY
 (frame_ret_assert
  (function_body_ret_assert tvoid
   (PROP () LOCAL ()
    SEP (EX t : tree val,
         !! (Abs _ _ t
              (t_update m0 x v) $\wedge$
             SearchTree _ t) &&
         treebox_rep t p0)))
   emp)


==> lst_after_unfold.txt <==
Delta := ...
m0 : total_map val
=======================     $~$     $~$     $~$     $~$     $~$     $~$
semax Delta
 (PROP ( )
  LOCAL
   (temp _p p0;
    temp _x
     (Vint (Int.repr (Z.of_nat x)));
    temp _value v)
  SEP (EX t : tree val,
       !! (Abs val nullval t m0 $\wedge$
           SearchTree _ t) &&
       treebox_rep t p0))
 FUNCTION_BODY
 (frame_ret_assert
  (function_body_ret_assert tvoid
   (PROP () LOCAL ()
    SEP (EX t : tree val,
         !! (Abs _ _ t
              (t_update m0 x v) $\wedge$
             SearchTree _ t) &&
         treebox_rep t p0)))
   emp)


==> lst_entail_post.txt <==
Delta := ...
m0 : total_map val
t0 : tree val
H0 : Abs _ _ t0 m0
H1 : SearchTree _ t0
=======================     $~$     $~$     $~$     $~$     $~$     $~$
treebox_rep (insert x v t0) p0)
$\vdash$ EX t : tree val,
  !! (Abs _ _ t (t_update m0 x v) $\wedge$
      SearchTree _ t) &&
  treebox_rep t p0)


==> lst_high_level_spec.txt <==
Delta := ...
m0 := total_map val
=======================     $~$     $~$     $~$     $~$     $~$     $~$
semax Delta
 (PROP ( )
  LOCAL
   (temp _p p0;
    temp _x
     (Vint (Int.repr (Z.of_nat x)));
    temp _value v)
  SEP (Mapbox_rep m0 p0))
 FUNCTION_BODY
 (frame_ret_assert
  (function_body_ret_assert tvoid
   (PROP () LOCAL ()
    SEP (Mapbox_rep
         (t_update m0 x v) p0)))
   emp))


==> lst_high_level_spec_fake.txt <==
                            $~$     $~$     $~$     $~$     $~$     $~$


==> lst_low_level_spec.txt <==
Delta := ...
t0 : tree val
=======================     $~$     $~$     $~$     $~$     $~$     $~$
semax Delta
 (PROP ( )
  LOCAL
   (temp _p p0;
    temp _x
     (Vint (Int.repr (Z.of_nat x)));
    temp _value v)
  SEP (treebox_rep t0 p0))
 FUNCTION_BODY
 (frame_ret_assert
  (function_body_ret_assert tvoid
   (PROP () LOCAL ()
    SEP (treebox_rep
          (insert x v t0) p0)))
   emp))


==> lst_low_level_spec_fake.txt <==
                            $~$     $~$     $~$     $~$     $~$     $~$
